Generative AI-Enabled Mission-Aware Radio Orchestration for RIS-Assisted LEO Satellite ISAC Systems

Mission-adaptive low-Earth-orbit (LEO) satellite networks with integrated sensing and communication (ISAC) must retarget radio resources as operator goals change. To enable this adaptation from flexible operator language, we develop a generative-AI-enabled radio-orchestration framework in which a large language model (LLM) maps each mission into a structured policy comprising communication, sensing, and fairness weights, mandatory quality-of-service thresholds, power-allocation guidance, and solver initialization. Deterministic validation and physical-layer optimization then enforce feasibility and realize the policy through beam, power, and reconfigurable intelligent surface (RIS) configuration. This mixed-timescale design uses generative AI for semantic adaptation at the mission timescale while retaining conventional wireless optimization at the faster channel timescale. We compare zero-shot (LLM-ZS) and in-context (LLM-ICL) operation on familiar and held-out compositional missions. On held-out instructions, LLM-ZS and LLM-ICL achieve $91.7\%$ and $94.4\%$ priority-order accuracy, respectively, with ICL mainly improving numerical calibration. Their downstream radio-performance difference is statistically unresolved because both usually recover the hard constraints that determine admissible actions. Accordingly, LLM-ZS is the low-context default, while LLM-ICL is useful for semantically difficult missions requiring finer calibration. Explicit alternating optimization preserves the qualitative ordering when active beams and RIS phases are optimized directly. The results show how generative AI can enhance next-generation radio orchestration without replacing feasibility-critical physical-layer optimization.

==> README.txt <==
LEO_RIS_ISAC_GLOBECOM_V_3_46 - standalone figure files for LaTeX

Files are provided in three formats for each figure/panel:
- PDF  : recommended for LaTeX inclusion
- SVG  : editable vector format
- PNG  : 1200 dpi raster export

Naming used:
- Fig_1     : architecture figure
- Fig_2a    : RIS-size sweep - joint QoS feasibility
- Fig_2b    : RIS-size sweep - mission-weighted radio utility
- Fig_2c    : RIS-size sweep - angle-estimation CRB versus N
- Fig_3a    : mission-policy weight L1 error
- Fig_3b    : mission-priority accuracy
- Fig_4     : downstream radio-performance regret
- Fig_5     : explicit beam/RIS optimization regret

These standalone assets do NOT contain LaTeX figure captions or subfigure captions.
They are intended to be inserted and captioned from LaTeX.

